Spectral properties of near-Earth objects with low-Jovian Tisserand invariant

The near-Earth objects with low-Jovian Tisserand invariant ($T_J$) represent about 9 per cent of the known objects orbiting in the near-Earth space, being subject of numerous planetary encounters and large temperature variations. We aim to make a spectral characterization for a large sample of NEOs with $T_J$ $\leq$ 3.1. Consequently, we can estimate the fraction of bodies with a cometary origin. We report new spectral observations for 26 low-T$_J$ NEOs. The additional spectra, retrieved from different public databases, allowed us to perform the analysis over a catalogue of 150 objects. We classified them with respect to Bus-DeMeo taxonomic system. The results are discussed regarding their orbital parameters. The taxonomic distribution of low-$T_J$ NEOs differs from the entire NEOs population. Consequently, $T_J$$\sim$3 can act as a composition border too. We found that 56.2 per cent of low-T$_J$ NEOs have comet-like spectra and they become abundant (79.7 per cent) for T$_J$ $\leq$ 2.8. 16 D-type objects have been identified in this population, distributed on orbits with an average T$_J$ = 2.65 $\pm$ 0.6. Using two dynamical criteria, together with the comet-like spectral classification as an identification method and by applying an observational bias correction, we estimate that the fraction of NEOs with a cometary nature and H $\in$ (14, 21) mag has the lower and upper bounds (1.5 $\pm$ 0.15) and (10.4 $\pm$ 2.2) per cent. Additionally, our observations show that all extreme cases of low-perihelion asteroids (q $\leq$ 0.3 au) belong to S-complex.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
